An arbitrary-order BGG-based discrete scheme for the Reissner--Mindlin plate problem on polygonal meshes

We design and analyse an arbitrary-order numerical scheme for the Reissner--Mindlin plate problem on general polygonal meshes. The scheme is derived from the Hodge--Laplacian associated with a discrete Bernstein--Gelfand--Gelfand (BGG) twisted complex and exploits a discrete $H_2$-based construction for the transverse displacement. We establish a discrete Korn inequality for the underlying Discrete de Rham method (DDR) spaces and prove the convergence of the method. At the lowest order, the analysis yields an error estimate that is uniform with respect to the plate thickness, showing that the scheme is locking-free. Numerical experiments on several families of polygonal meshes support the theoretical results and illustrate the benefits of the enhanced continuity of the transverse displacement discretisation.

==> outputs/comparison/rmbgg/hexa_s1_k0_t1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimVSXGrad  DimXHess  EnError     EnRate  DisCentError  DisCentRate  RotPotL2Error  RotPotL2Rate  JumpThetaL2  JumpThetaL2Rate  JumpThetaH1  JumpThetaH1Rate
0    0.241412   121      400      1602        1240      0.155916    --      0.106083      --           0.074139       --            1.63619e-05  --               0.00018481   --
0    0.129713   441      1400     5602        4280      0.0577257   1.60    0.0302269     2.02         0.0211196      2.02          2.03323e-06  3.36             4.5759e-05   2.25
0    0.0657364  1681     5200     20802       15760     0.0198345   1.57    0.00787007    1.98         0.00579009     1.90          2.20498e-07  3.27             1.01074e-05  2.22
0    0.0329799  6561     20000    80002       60320     0.00672833  1.57    0.00198652    2.00         0.00151774     1.94          2.22965e-08  3.32             2.03647e-06  2.32


==> outputs/comparison/rmbgg/tri_s2_k1_t1/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimVSXGrad  DimXHess  EnError      EnRate  DisCentError  DisCentRate  RotPotL2Error  RotPotL2Rate  JumpThetaL2  JumpThetaL2Rate  JumpThetaH1  JumpThetaH1Rate
1    0.125     224      352      3010        1667      0.00982244   --      2.39227e-05   --           5.07239e-05    --            0.000192474  --               0.00181059   --
1    0.0625    896      1376     11842       6467      0.00240339   2.03    1.70653e-06   3.81         3.16215e-06    4.00          1.20036e-05  4.00             0.000225634  3.00
1    0.03125   3584     5440     46978       25475     0.000597292  2.01    1.10174e-07   3.95         1.97198e-07    4.00          7.49902e-07  4.00             2.81744e-05  3.00
1    0.015625  14336    21632    187138      101123    0.000149092  2.00    6.92102e-09   3.99         1.24245e-08    3.99          4.69132e-08  4.00             3.52379e-06  3.00


==> outputs/comparison/rmddr/hexa_s1_k0_t1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimEXCurl  DimXGrad  EnError    EnRate  DisCentError  DisCentRate  RotPotL2Error  RotPotL2Rate  JumpThetaL2  JumpThetaL2Rate  JumpThetaH1  JumpThetaH1Rate
0    0.241412   121      400      800        280       0.151346   --      0.031508      --           0.12152        --            3.32639e-05  --               0.0004677    --
0    0.129713   441      1400     2800       960       0.0760628  1.11    0.00571815    2.75         0.0578507      1.19          9.48387e-06  2.02             0.000247068  1.03
0    0.0657364  1681     5200     10400      3520      0.0407689  0.92    0.00102894    2.52         0.0235354      1.32          2.25055e-06  2.12             0.000110692  1.18
0    0.0329799  6561     20000    40000      13440     0.0217055  0.91    0.000222348   2.22         0.00755935     1.65          4.81187e-07  2.24             4.45719e-05  1.32


==> outputs/comparison/rmddr/tri_s2_k1_t1/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimEXCurl  DimXGrad  EnError      EnRate  DisCentError  DisCentRate  RotPotL2Error  RotPotL2Rate  JumpThetaL2  JumpThetaL2Rate  JumpThetaH1  JumpThetaH1Rate
1    0.125     224      352      2080       705       0.00424029   --      0.000156831   --           0.000609556    --            0.00702916   --               0.0643677    --
1    0.0625    896      1376     8192       2753      0.00105905   2.00    9.98458e-06   3.97         7.53189e-05    3.02          0.00092065   2.93             0.0167045    1.95
1    0.03125   3584     5440     32512      10881     0.000264744  2.00    6.26583e-07   3.99         9.36258e-06    3.01          0.000117641  2.97             0.00425001   1.97
1    0.015625  14336    21632    129536     43265     6.61903e-05  2.00    3.9187e-08    4.00         1.16749e-06    3.00          1.48624e-05  2.98             0.00107152   1.99


==> outputs/lockingfree/hexa_k0_t1e-1/data_rates.dat <==
Deg  MeshSize    NbCells  NbEdges  DimVSXGrad  DimXHess  EnError      Rate  DisCentError  Rate
0    0.241412    121      400      1602        1240      0.0576453    --    0.0250214     --
0    0.129713    441      1400     5602        4280      0.0194284    1.75  0.00673109    2.11
0    0.0657364   1681     5200     20802       15760     0.00636551   1.64  0.00171579    2.01
0    0.0329799   6561     20000    80002       60320     0.00214573   1.58  0.000430472   2.00
0    0.016504    25921    78400    313602      235840    0.000741049  1.54  0.000107613   2.00
0    0.00825375  103041   310400   1241602     932480    0.000259143  1.52  2.6889e-05    2.00


==> outputs/lockingfree/hexa_k0_t1e-2/data_rates.dat <==
Deg  MeshSize    NbCells  NbEdges  DimVSXGrad  DimXHess  EnError     Rate  DisCentError  Rate
0    0.241412    121      400      1602        1240      0.496437    --    0.0253312     --
0    0.129713    441      1400     5602        4280      0.203839    1.43  0.00690759    2.09
0    0.0657364   1681     5200     20802       15760     0.0716003   1.54  0.00177219    2.00
0    0.0329799   6561     20000    80002       60320     0.0240958   1.58  0.000441815   2.01
0    0.016504    25921    78400    313602      235840    0.00789791  1.61  0.000108909   2.02
0    0.00825375  103041   310400   1241602     932480    0.00261517  1.60  2.68801e-05   2.02


==> outputs/lockingfree/hexa_k0_t1e-3/data_rates.dat <==
Deg  MeshSize    NbCells  NbEdges  DimVSXGrad  DimXHess  EnError    Rate  DisCentError  Rate
0    0.241412    121      400      1602        1240      0.985091   --    0.0253462     --
0    0.129713    441      1400     5602        4280      0.90254    0.14  0.00692443    2.09
0    0.0657364   1681     5200     20802       15760     0.591887   0.62  0.00178882    1.99
0    0.0329799   6561     20000    80002       60320     0.248669   1.26  0.00045201    1.99
0    0.016504    25921    78400    313602      235840    0.0895329  1.48  0.000113246   2.00
0    0.00825375  103041   310400   1241602     932480    0.0313033  1.52  2.81941e-05   2.01


==> outputs/polynomial_solution/cart_k0_t1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimVSXGrad  DimXHess  EnError    Rate  DisCentError  Rate
0    0.141421   100      220      882         583       0.259883   --    0.0255332     --
0    0.0707107  400      840      3362        2163      0.0934967  1.47  0.00573814    2.15
0    0.0353553  1600     3280     13122       8323      0.0334094  1.48  0.00140872    2.03
0    0.0176777  6400     12960    51842       32643     0.0118914  1.49  0.000350835   2.01


==> outputs/polynomial_solution/cart_k1_t1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimVSXGrad  DimXHess  EnError      Rate  DisCentError  Rate
1    0.141421   100      220      1722        1123      0.0315674    --    0.00178265    --
1    0.0707107  400      840      6642        4243      0.00725574   2.12  0.000123588   3.85
1    0.0353553  1600     3280     26082       16483     0.00176913   2.04  7.93664e-06   3.96
1    0.0176777  6400     12960    103362      64963     0.000438959  2.01  4.99455e-07   3.99


==> outputs/polynomial_solution/cart_k2_t1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimVSXGrad  DimXHess  EnError      Rate  DisCentError  Rate
2    0.141421   100      220      2762        1763      0.00173148   --    0.000224891   --
2    0.0707107  400      840      10722       6723      0.000159142  3.44  1.62376e-05   3.79
2    0.0353553  1600     3280     42242       26243     1.66126e-05  3.26  1.04706e-06   3.95
2    0.0176777  6400     12960    167682      103683    1.91042e-06  3.12  6.59306e-08   3.99


==> outputs/polynomial_solution/hexa_k0_t1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimVSXGrad  DimXHess  EnError     Rate  DisCentError  Rate
0    0.241412   121      400      1602        1240      0.155916    --    0.106083      --
0    0.129713   441      1400     5602        4280      0.0577257   1.60  0.0302269     2.02
0    0.0657364  1681     5200     20802       15760     0.0198345   1.57  0.00787007    1.98
0    0.0329799  6561     20000    80002       60320     0.00672833  1.57  0.00198652    2.00
0    0.016504   25921    78400    313602      235840    0.00231213  1.54  0.000497692   2.00


==> outputs/polynomial_solution/hexa_k1_t1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimVSXGrad  DimXHess  EnError      Rate  DisCentError  Rate
1    0.241412   121      400      2886        2161      0.0377561    --    0.00136403    --
1    0.129713   441      1400     10166       7521      0.00983919   2.16  8.6704e-05    4.44
1    0.0657364  1681     5200     37926       27841     0.00247176   2.03  6.49043e-06   3.81
1    0.0329799  6561     20000    146246      106881    0.000616592  2.01  4.26861e-07   3.95
1    0.016504   25921    78400    574086      418561    0.000153925  2.00  2.70302e-08   3.99


==> outputs/polynomial_solution/hexa_k2_t1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimVSXGrad  DimXHess  EnError      Rate  DisCentError  Rate
2    0.241412   121      400      4412        3203      0.0074953    --    0.000382023   --
2    0.129713   441      1400     15612       11203     0.000956124  3.31  3.2633e-05    3.96
2    0.0657364  1681     5200     58412       41603     0.000112153  3.15  2.24734e-06   3.94
2    0.0329799  6561     20000    225612      160003    1.36181e-05  3.06  1.43645e-07   3.99
2    0.016504   25921    78400    886412      627203    1.69118e-06  3.01  9.02455e-09   4.00


==> outputs/polynomial_solution/tri_k0_t1/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimVSXGrad  DimXHess  EnError    Rate  DisCentError  Rate
0    0.125     224      352      1410        739       0.392541   --    0.0358367     --
0    0.0625    896      1376     5506        2819      0.179771   1.13  0.0122035     1.55
0    0.03125   3584     5440     21762       11011     0.0824978  1.12  0.00328527    1.89
0    0.015625  14336    21632    86530       43523     0.0390601  1.08  0.000831663   1.98


==> outputs/polynomial_solution/tri_k1_t1/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimVSXGrad  DimXHess  EnError      Rate  DisCentError  Rate
1    0.125     224      352      3010        1667      0.0628981    --    3.44764e-05   --
1    0.0625    896      1376     11842       6467      0.0151714    2.05  1.2062e-05    1.52
1    0.03125   3584     5440     46978       25475     0.0037508    2.02  9.28889e-07   3.70
1    0.015625  14336    21632    187138      101123    0.000933545  2.01  6.08971e-08   3.93


==> outputs/polynomial_solution/tri_k2_t1/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimVSXGrad  DimXHess  EnError      Rate  DisCentError  Rate
2    0.125     224      352      5058        2819      0.0046164    --    0.000166554   --
2    0.0625    896      1376     19970       11011     0.00060767   2.93  1.14984e-05   3.86
2    0.03125   3584     5440     79362       43523     7.57017e-05  3.00  7.37992e-07   3.96
2    0.015625  14336    21632    316418      173059    9.42263e-06  3.01  4.64364e-08   3.99


==> outputs/polynomial_solution_HL/cart_k0_t1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimVSXGrad  DimXHess  EnError    Rate  DisCentError  Rate
0    0.141421   100      220      882         583       0.25977    --    0.0257081     --
0    0.0707107  400      840      3362        2163      0.0934915  1.47  0.00574798    2.16
0    0.0353553  1600     3280     13122       8323      0.0334092  1.48  0.00140932    2.03
0    0.0176777  6400     12960    51842       32643     0.0118914  1.49  0.000350872   2.01


==> outputs/polynomial_solution_HL/cart_k1_t1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimVSXGrad  DimXHess  EnError      Rate  DisCentError  Rate
1    0.141421   100      220      1722        1123      0.0315302    --    0.00178205    --
1    0.0707107  400      840      6642        4243      0.00725228   2.12  0.000123588   3.85
1    0.0353553  1600     3280     26082       16483     0.00176886   2.04  7.93672e-06   3.96
1    0.0176777  6400     12960    103362      64963     0.000438941  2.01  4.99457e-07   3.99


==> outputs/polynomial_solution_HL/cart_k2_t1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimVSXGrad  DimXHess  EnError      Rate  DisCentError  Rate
2    0.141421   100      220      2762        1763      0.00173695   --    0.000224967   --
2    0.0707107  400      840      10722       6723      0.000159534  3.44  1.62392e-05   3.79
2    0.0353553  1600     3280     42242       26243     1.66279e-05  3.26  1.04709e-06   3.96
2    0.0176777  6400     12960    167682      103683    1.91093e-06  3.12  6.59315e-08   3.99


==> outputs/polynomial_solution_HL/hexa_k0_t1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimVSXGrad  DimXHess  EnError     Rate  DisCentError  Rate
0    0.241412   121      400      1602        1240      0.153484    --    0.106571      --
0    0.129713   441      1400     5602        4280      0.0572904   1.59  0.0302697     2.03
0    0.0657364  1681     5200     20802       15760     0.0197488   1.57  0.00787312    1.98
0    0.0329799  6561     20000    80002       60320     0.00671188  1.56  0.00198672    2.00
0    0.016504   25921    78400    313602      235840    0.00230909  1.54  0.000497704   2.00


==> outputs/polynomial_solution_HL/hexa_k1_t1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimVSXGrad  DimXHess  EnError      Rate  DisCentError  Rate
1    0.241412   121      400      2886        2161      0.0373143    --    0.00138389    --
1    0.129713   441      1400     10166       7521      0.00981655   2.15  8.68752e-05   4.46
1    0.0657364  1681     5200     37926       27841     0.00247071   2.03  6.49249e-06   3.82
1    0.0329799  6561     20000    146246      106881    0.000616537  2.01  4.26888e-07   3.95
1    0.016504   25921    78400    574086      418561    0.000153921  2.00  2.70312e-08   3.99


==> outputs/polynomial_solution_HL/hexa_k2_t1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimVSXGrad  DimXHess  EnError      Rate  DisCentError  Rate
2    0.241412   121      400      4412        3203      0.0074637    --    0.000382045   --
2    0.129713   441      1400     15612       11203     0.000953702  3.31  3.26093e-05   3.96
2    0.0657364  1681     5200     58412       41603     0.000112025  3.15  2.24712e-06   3.94
2    0.0329799  6561     20000    225612      160003    1.36131e-05  3.06  1.43642e-07   3.99
2    0.016504   25921    78400    886412      627203    1.69101e-06  3.01  9.02423e-09   4.00


==> outputs/polynomial_solution_HL/tri_k0_t1/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimVSXGrad  DimXHess  EnError    Rate  DisCentError  Rate
0    0.125     224      352      1410        739       0.392519   --    0.0359498     --
0    0.0625    896      1376     5506        2819      0.179748   1.13  0.0122155     1.56
0    0.03125   3584     5440     21762       11011     0.0824929  1.12  0.00328612    1.89
0    0.015625  14336    21632    86530       43523     0.0390593  1.08  0.000831717   1.98


==> outputs/polynomial_solution_HL/tri_k1_t1/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimVSXGrad  DimXHess  EnError      Rate  DisCentError  Rate
1    0.125     224      352      3010        1667      0.0629014    --    3.79855e-05   --
1    0.0625    896      1376     11842       6467      0.0151713    2.05  1.2126e-05    1.65
1    0.03125   3584     5440     46978       25475     0.00375079   2.02  9.2992e-07    3.70
1    0.015625  14336    21632    187138      101123    0.000933545  2.01  6.09135e-08   3.93


==> outputs/polynomial_solution_HL/tri_k2_t1/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimVSXGrad  DimXHess  EnError      Rate  DisCentError  Rate
2    0.125     224      352      5058        2819      0.00461702   --    0.000167115   --
2    0.0625    896      1376     19970       11011     0.000607687  2.93  1.15085e-05   3.86
2    0.03125   3584     5440     79362       43523     7.57022e-05  3.00  7.38156e-07   3.96
2    0.015625  14336    21632    316418      173059    9.42264e-06  3.01  4.64397e-08   3.99

